Role of ionizing background and galactic feedback on the redshift space clustering of OVI absorbers in hydrodynamical simulations

We explore the effect of ionizing UV background (UVB) on the redshift space clustering of low-$\textit{z}$ ($\textit{z} \leq 0.5$) OVI absorbers using Sherwood simulations incorporating "WIND" (i.e. outflows driven by stellar feedback) only and "AGN+WIND" feedbacks. These simulations show a positive clustering signals up to a scale of 3 Mpc. We find that the effect of feedback is restricted to small scales (i.e $\leq$ 2 Mpc or 200 $\textit{kms}^{-1} $ at $\textit{z}$ ~ 0.3) and "WIND" only simulations produce stronger clustering signal compared to simulations incorporating "AGN+WIND" feedbacks. How clustering signal is affected by the assumed UVB depends on the feedback processes assumed. For the simulations considered here the effect of UVB is confined to even smaller scales (i.e <1 Mpc or $\approx 100\textit{kms}^{-1}$ at $\textit{z}$ ~ 0.3). These scales are also affected by exclusion caused by line blending. Therefore, our study suggests clustering at intermediate scales (i.e 1-2 Mpc for simulations considered here) together with the observed column density distribution can be used to constrain the effect of feedback in simulations.

==> 2PCF_N_13.25_fg11_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.374518625216020240e+01 1.322162695470218452e+01 1.426797183362333499e+01
3.559152627328840968e-01 1.800446660768245621e+01 1.743912538691604297e+01 1.856878550818099427e+01
4.484251314960249202e-01 2.186000016974703541e+01 2.126289812187559392e+01 2.247264508529817562e+01
5.649802624737183532e-01 2.055064538242792693e+01 2.002026394502447104e+01 2.109712019838576325e+01
7.118305254657681935e-01 1.666565334339775717e+01 1.622324873250440902e+01 1.709981909064528693e+01
8.968502629920498403e-01 1.211917532257131391e+01 1.179330154223980998e+01 1.244528870933256925e+01
1.129960524947436706e+00 7.681502788170041285e+00 7.458465510450474234e+00 7.905587741356736586e+00
1.423661050931536387e+00 4.643223504524875089e+00 4.492580004096065949e+00 4.792043890627937230e+00
1.793700525984099681e+00 2.504284604676898951e+00 2.413826573255708041e+00 2.593196079189972636e+00
2.259921049894872969e+00 1.035648896638192262e+00 9.892525711656787735e-01 1.083115056757216976e+00
2.847322101863072330e+00 1.718033082505205922e-01 1.402689653678141912e-01 2.041980098996005744e-01
3.587401051968199361e+00 -8.623046881660234586e-02 -1.111479568744239144e-01 -6.062398237723698458e-02
4.519842099789745049e+00 -3.436030922543621413e-01 -3.625298063195716569e-01 -3.241225452693321518e-01
5.694644203726143772e+00 -4.557184999973080686e-01 -4.712076814119671164e-01 -4.397820747005883879e-01
7.174802103936398723e+00 -5.294802608549966649e-01 -5.424564201943624653e-01 -5.161411658037866612e-01


==> 2PCF_N_13.25_fg11_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.122741100368070732e+01 2.842833168557976720e+01 3.402649032178164390e+01
3.559152627328840968e-01 3.526772064278522123e+01 3.239825344643831784e+01 3.814923788614847666e+01
4.484251314960249202e-01 3.863516064885155288e+01 3.584904991037229394e+01 4.129608875404977653e+01
5.649802624737183532e-01 3.276501929443779915e+01 3.051528397147810523e+01 3.502715212798686650e+01
7.118305254657681935e-01 2.386296357590903838e+01 2.214212540792394179e+01 2.558380174389413142e+01
8.968502629920498403e-01 1.604064906529262657e+01 1.483981432708882409e+01 1.730661873822464258e+01
1.129960524947436706e+00 8.252076887370972003e+00 7.506833492944590347e+00 8.998515972470874758e+00
1.423661050931536387e+00 5.814288409482404774e+00 5.248301613960097534e+00 6.380275205004711125e+00
1.793700525984099681e+00 2.002654467966953344e+00 1.756953610925975351e+00 2.251017325048582318e+00
2.259921049894872969e+00 6.040062690277478996e-01 4.540239338241134348e-01 7.687154876290220873e-01
2.847322101863072330e+00 -1.186391908347483870e-01 -2.182022346511914845e-01 -7.138387163391102241e-03
3.587401051968199361e+00 -2.752636974200578512e-01 -3.561081301123092402e-01 -1.848548163868095617e-01
4.519842099789745049e+00 -7.067942783117577843e-01 -7.529518744259779961e-01 -6.527274593889396126e-01
5.694644203726143772e+00 -7.252190436170758980e-01 -7.655787095153088195e-01 -6.784459420059998358e-01
7.174802103936398723e+00 -8.075000178427411690e-01 -8.378041209729554240e-01 -7.720032287009227501e-01


==> 2PCF_N_13.25_ks18q18_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.786013649761471811e+01 1.685786040664416419e+01 1.886125585330982801e+01
3.559152627328840968e-01 2.278917160202691150e+01 2.172306533778499471e+01 2.388367651617596721e+01
4.484251314960249202e-01 2.783891854707313840e+01 2.669718357131867847e+01 2.897052580903781305e+01
5.649802624737183532e-01 2.569843535744374563e+01 2.471463084431098167e+01 2.670012208713816904e+01
7.118305254657681935e-01 1.993935482201284870e+01 1.915718137087973005e+01 2.074048901110320742e+01
8.968502629920498403e-01 1.313246302755376860e+01 1.258909182713211372e+01 1.368905712041321010e+01
1.129960524947436706e+00 8.017714503211529120e+00 7.647813970871691680e+00 8.380412776013654863e+00
1.423661050931536387e+00 5.067206325221236263e+00 4.810021552239510889e+00 5.323296762065551135e+00
1.793700525984099681e+00 2.273926074966623911e+00 2.139294996644194757e+00 2.409268388507479930e+00
2.259921049894872969e+00 9.067296978759591397e-01 8.295634882514850705e-01 9.870842586190111678e-01
2.847322101863072330e+00 -3.399765233483154070e-02 -8.313581749962295486e-02 1.770625259706770649e-02
3.587401051968199361e+00 -2.515714879818253813e-01 -2.902476108609564065e-01 -2.108429160928628754e-01
4.519842099789745049e+00 -3.247888633273963155e-01 -3.577954160244855020e-01 -2.901278247384894149e-01
5.694644203726143772e+00 -5.457792879601328639e-01 -5.701120439975708720e-01 -5.201065971442947466e-01
7.174802103936398723e+00 -5.920545868426259073e-01 -6.127522617460552379e-01 -5.702790474233481177e-01


==> 2PCF_N_13.25_ks18q18_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.303295456531235885e+01 3.021424695436351726e+01 3.584333788037110935e+01
3.559152627328840968e-01 4.001421419130255686e+01 3.716576545338481452e+01 4.283890810148352557e+01
4.484251314960249202e-01 3.571261173042838521e+01 3.328409741775294606e+01 3.814112604310382437e+01
5.649802624737183532e-01 3.030643106719524482e+01 2.824570718527761670e+01 3.238138897493411861e+01
7.118305254657681935e-01 1.980335278793559795e+01 1.839881029694402770e+01 2.120188723134344499e+01
8.968502629920498403e-01 1.420047800659157744e+01 1.312710385272183444e+01 1.527385216046132044e+01
1.129960524947436706e+00 6.902826819675157211e+00 6.264849313196600988e+00 7.539214732556290599e+00
1.423661050931536387e+00 4.092868033566124275e+00 3.694232990748696821e+00 4.490599773743444878e+00
1.793700525984099681e+00 1.909106369774737022e+00 1.677276181360812135e+00 2.141273872964967850e+00
2.259921049894872969e+00 6.235539506476943661e-01 4.813669246361511611e-01 7.787754173186243190e-01
2.847322101863072330e+00 -1.041402719378067276e-01 -1.983802205770506255e-01 5.768943275847870922e-04
3.587401051968199361e+00 -4.244604384875876324e-01 -4.921189985993323912e-01 -3.483382076635137548e-01
4.519842099789745049e+00 -6.119503505182524172e-01 -6.618988765097137961e-01 -5.551175146058486831e-01
5.694644203726143772e+00 -5.369634313122861879e-01 -5.856725551676589259e-01 -4.828390234040187412e-01
7.174802103936398723e+00 -8.161734014870448695e-01 -8.437759666169890593e-01 -7.840783234763282206e-01


==> 2PCF_N_13.5_fg11_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.194818913775435476e+01 2.890317925251858355e+01 3.498813312400930187e+01
3.559152627328840968e-01 3.350869146005510402e+01 3.067032883628136020e+01 3.635878337109996039e+01
4.484251314960249202e-01 3.707809163059162927e+01 3.438957281700302104e+01 3.989145543434992192e+01
5.649802624737183532e-01 3.246147059637470278e+01 3.014622840132302173e+01 3.479004840791577635e+01
7.118305254657681935e-01 2.485881757473358178e+01 2.302594049942346643e+01 2.668142848819550395e+01
8.968502629920498403e-01 1.624887670205535528e+01 1.494048617682700453e+01 1.755125785969947572e+01
1.129960524947436706e+00 8.289835602070365184e+00 7.480147148747279040e+00 9.048987284891737204e+00
1.423661050931536387e+00 6.134706591489393901e+00 5.500009835926779722e+00 6.768658262049223495e+00
1.793700525984099681e+00 2.086433566433566256e+00 1.817426687390069295e+00 2.355198614640755750e+00
2.259921049894872969e+00 7.109932931152724844e-01 5.495892595009110870e-01 8.883933915769430811e-01
2.847322101863072330e+00 -1.432106652759216336e-01 -2.439320345493015685e-01 -2.988967073979820199e-02
3.587401051968199361e+00 -2.612534732191822417e-01 -3.469218998734880932e-01 -1.650229595070817901e-01
4.519842099789745049e+00 -7.442720973277197061e-01 -7.892339855596975928e-01 -6.906126181408731579e-01
5.694644203726143772e+00 -7.194963076791736079e-01 -7.616154650759185962e-01 -6.705219592434300546e-01
7.174802103936398723e+00 -8.154760266760266996e-01 -8.460814438391495163e-01 -7.793180373592190069e-01


==> 2PCF_N_13.5_ks18q18_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.856363231108592871e+01 1.744893641829312614e+01 1.967267577239137566e+01
3.559152627328840968e-01 2.268032542947318220e+01 2.154077721743604101e+01 2.381782141817337006e+01
4.484251314960249202e-01 2.740057204687416004e+01 2.617615742758119524e+01 2.860008630967332621e+01
5.649802624737183532e-01 2.480968300353599432e+01 2.375076201689720179e+01 2.584482244684708974e+01
7.118305254657681935e-01 1.929751973188662006e+01 1.847050509494928150e+01 2.012928260836735106e+01
8.968502629920498403e-01 1.319615390194645776e+01 1.259676642301065108e+01 1.380146171497666607e+01
1.129960524947436706e+00 7.948748143646591657e+00 7.553479037749723624e+00 8.345883109902132446e+00
1.423661050931536387e+00 5.169638789265290413e+00 4.896669127662239163e+00 5.449697027424980078e+00
1.793700525984099681e+00 2.297226399299759247e+00 2.150982365922679218e+00 2.449454405439621674e+00
2.259921049894872969e+00 9.210366322879897094e-01 8.393113054933731831e-01 1.006315370819697463e+00
2.847322101863072330e+00 -5.401639246195955035e-02 -1.054365156464484032e-01 2.780151385828322219e-04
3.587401051968199361e+00 -2.499121853472500154e-01 -2.910505534307411546e-01 -2.064530021658088632e-01
4.519842099789745049e+00 -3.069454127762333284e-01 -3.423833316754782974e-01 -2.696471971471585682e-01
5.694644203726143772e+00 -5.084979223332359854e-01 -5.353734758927490844e-01 -4.801108604734909413e-01
7.174802103936398723e+00 -5.723540898166949997e-01 -5.948785284937276874e-01 -5.486106987658783130e-01


==> 2PCF_N_13.5_ks18q18_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.363188898575363339e+01 3.080876630852031184e+01 3.646451822346083560e+01
3.559152627328840968e-01 4.040626208017228294e+01 3.747890779257195248e+01 4.348367251606959627e+01
4.484251314960249202e-01 3.567305443923881825e+01 3.317104785404305289e+01 3.829429858836854805e+01
5.649802624737183532e-01 2.971279686825032229e+01 2.761121102265409277e+01 3.181438271384655181e+01
7.118305254657681935e-01 1.908446808288441332e+01 1.764770954110273493e+01 2.052425147256338533e+01
8.968502629920498403e-01 1.502417335699513856e+01 1.384571706771786026e+01 1.614689689685274843e+01
1.129960524947436706e+00 7.222271207604267218e+00 6.539796555953262924e+00 7.903832301592466969e+00
1.423661050931536387e+00 4.302367618380918302e+00 3.866339325494227541e+00 4.737375337249161156e+00
1.793700525984099681e+00 1.983047886571543739e+00 1.731311073597789907e+00 2.234598033702403619e+00
2.259921049894872969e+00 6.921947555944876207e-01 5.428460193194222239e-01 8.553458033896115253e-01
2.847322101863072330e+00 -1.235386437253552794e-01 -2.189613219764520169e-01 -1.711408243160172926e-02
3.587401051968199361e+00 -4.509567233278456433e-01 -5.183561623294701270e-01 -3.747273872629300895e-01
4.519842099789745049e+00 -6.196202464327285053e-01 -6.702898337713825150e-01 -5.617049633320809754e-01
5.694644203726143772e+00 -5.127641728129233023e-01 -5.645959106252513848e-01 -4.551013219293865708e-01
7.174802103936398723e+00 -8.201356941313783233e-01 -8.484506394804864904e-01 -7.869689100724466257e-01


==> 2PCF_N_13.75_fg11_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.316521116163815286e+01 1.251734472441697754e+01 1.381226373793892570e+01
3.559152627328840968e-01 1.690656169594382519e+01 1.618514791685134924e+01 1.762757774298303914e+01
4.484251314960249202e-01 2.143105210604644384e+01 2.064232133354788346e+01 2.221862586644015991e+01
5.649802624737183532e-01 1.969801915626869970e+01 1.897759920891407859e+01 2.041516632894824212e+01
7.118305254657681935e-01 1.520303438947891550e+01 1.465059768505277127e+01 1.575215911704995619e+01
8.968502629920498403e-01 1.143096407875552423e+01 1.101257250738602345e+01 1.185090144282999880e+01
1.129960524947436706e+00 7.322944594340993874e+00 7.026630667302208089e+00 7.613029879084824536e+00
1.423661050931536387e+00 4.763047774181720762e+00 4.557107732112448240e+00 4.968547299648004234e+00
1.793700525984099681e+00 2.618733945813190189e+00 2.492757899082818529e+00 2.744654920564702838e+00
2.259921049894872969e+00 9.991137973257082638e-01 9.411810180998689823e-01 1.058750454030776833e+00
2.847322101863072330e+00 1.889780534477445428e-01 1.487291595195183724e-01 2.306132219751770851e-01
3.587401051968199361e+00 -5.334389632847691409e-02 -8.535311443312720847e-02 -2.023348272871106079e-02
4.519842099789745049e+00 -3.078571289714910897e-01 -3.324417317819319262e-01 -2.823832853237596696e-01
5.694644203726143772e+00 -4.630602768653799828e-01 -4.824529692305116191e-01 -4.429541183013627759e-01
7.174802103936398723e+00 -5.256019662910924595e-01 -5.420031257366291211e-01 -5.086236646667384731e-01


==> 2PCF_N_13.75_fg11_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.293555528042590197e+01 2.956209537567580981e+01 3.631570361910679878e+01
3.559152627328840968e-01 3.769747168989547248e+01 3.410884698093911283e+01 4.128609639885183924e+01
4.484251314960249202e-01 3.236540709663656656e+01 2.972684950216973121e+01 3.514146071169287211e+01
5.649802624737183532e-01 2.867009941047277621e+01 2.625700157369913867e+01 3.095773083855515395e+01
7.118305254657681935e-01 2.124238121047876859e+01 1.948974948839381227e+01 2.308166331028153095e+01
8.968502629920498403e-01 1.674049273220004608e+01 1.529396830485374181e+01 1.826987713071197561e+01
1.129960524947436706e+00 8.938222416539147730e+00 8.012634038606417874e+00 9.867336765379532082e+00
1.423661050931536387e+00 5.946221848425381040e+00 5.292817662102714316e+00 6.600738890843334872e+00
1.793700525984099681e+00 2.279796909150693107e+00 1.953179486769696105e+00 2.577417934682110001e+00
2.259921049894872969e+00 8.415622813971928018e-01 6.595512327785839624e-01 1.042518966711934336e+00
2.847322101863072330e+00 -1.288448904637508052e-01 -2.428831278456105025e-01 1.197891246259130682e-03
3.587401051968199361e+00 -3.823760290433092512e-01 -4.677343736051943202e-01 -2.843177799275103945e-01
4.519842099789745049e+00 -8.071643228345148913e-01 -8.499135683818210829e-01 -7.536952958158424920e-01
5.694644203726143772e+00 -7.118717031388729355e-01 -7.583979758128982507e-01 -6.571484888677210368e-01
7.174802103936398723e+00 -8.058426252528461120e-01 -8.410863080164484584e-01 -7.635363968489878861e-01


==> 2PCF_N_13.75_ks18q18_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.704391006190071778e+01 1.576177738530058825e+01 1.832908845487296645e+01
3.559152627328840968e-01 2.385781850573100016e+01 2.237546948849988482e+01 2.533845116347343307e+01
4.484251314960249202e-01 2.682762370440217836e+01 2.531645598198072733e+01 2.834092655168848296e+01
5.649802624737183532e-01 2.514025213621233590e+01 2.379634663160446806e+01 2.649049883982911524e+01
7.118305254657681935e-01 1.920404355481531056e+01 1.815275989111292887e+01 2.028029013713837969e+01
8.968502629920498403e-01 1.383584598469150428e+01 1.303459769814945801e+01 1.463709427123354878e+01
1.129960524947436706e+00 8.428102426900595745e+00 7.902490760146268833e+00 8.953714093654923545e+00
1.423661050931536387e+00 5.074117521666762443e+00 4.734328541213202790e+00 5.412885176031619672e+00
1.793700525984099681e+00 2.516540070951912789e+00 2.321253456848351604e+00 2.711391587828150485e+00
2.259921049894872969e+00 1.027653228259131968e+00 9.237011108400305925e-01 1.137076976260296579e+00
2.847322101863072330e+00 -4.833341812032942997e-02 -1.110277564352395441e-01 1.863418805838468195e-02
3.587401051968199361e+00 -1.979427352524449901e-01 -2.496700919798863216e-01 -1.427662887221122778e-01
4.519842099789745049e+00 -1.881330934014343592e-01 -2.351285500785511573e-01 -1.383349142562956269e-01
5.694644203726143772e+00 -4.572491027079805814e-01 -4.915466554887349959e-01 -4.207123353216069006e-01
7.174802103936398723e+00 -5.044436231721129982e-01 -5.341419779106583166e-01 -4.729096059713415734e-01


==> 2PCF_N_13.75_ks18q18_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 2.807046535380294472e+01 2.538543411885251544e+01 3.096950356077861954e+01
3.559152627328840968e-01 4.353676111755017075e+01 3.989193978244683336e+01 4.719900472099497080e+01
4.484251314960249202e-01 3.513183380193689942e+01 3.241534662785158361e+01 3.784080730635151468e+01
5.649802624737183532e-01 2.932717615419094770e+01 2.701734426782752152e+01 3.163700804055437743e+01
7.118305254657681935e-01 1.866684226670756530e+01 1.711238049857136900e+01 2.022130403484376160e+01
8.968502629920498403e-01 1.541305631686983091e+01 1.410514595364894141e+01 1.672698545327307329e+01
1.129960524947436706e+00 7.862414313072736860e+00 7.055522724763403808e+00 8.669305901382069024e+00
1.423661050931536387e+00 4.801422359387426120e+00 4.285146788754275349e+00 5.315456082444392827e+00
1.793700525984099681e+00 2.346050157725100949e+00 2.041628493881425310e+00 2.649857367506706751e+00
2.259921049894872969e+00 8.858074251992587023e-01 7.109976091435989964e-01 1.077626296509488490e+00
2.847322101863072330e+00 -7.362270034743978453e-02 -1.825246045883819335e-01 4.890216388435386641e-02
3.587401051968199361e+00 -4.693683621724946686e-01 -5.441466215750079272e-01 -3.832279161056821870e-01
4.519842099789745049e+00 -6.778347583359721762e-01 -7.298572359719620595e-01 -6.166470244606170326e-01
5.694644203726143772e+00 -5.555905644935081877e-01 -6.109868166287242275e-01 -4.928171755179894253e-01
7.174802103936398723e+00 -8.261119271599945968e-01 -8.566847978331086910e-01 -7.896249293474928432e-01


==> 2PCF_N_14.0_fg11_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.160360173603412548e+01 1.072845443245871166e+01 1.248205413891325755e+01
3.559152627328840968e-01 1.699038702134145140e+01 1.583067403395249251e+01 1.814390471059250842e+01
4.484251314960249202e-01 2.044102493212972149e+01 1.923597146265569435e+01 2.164484822539361630e+01
5.649802624737183532e-01 2.003256060075647937e+01 1.886974252503139837e+01 2.115558306394330401e+01
7.118305254657681935e-01 1.568049295101842588e+01 1.478639922860814515e+01 1.658341560558356420e+01
8.968502629920498403e-01 1.172047567165557069e+01 1.103422917966453021e+01 1.238590642318057711e+01
1.129960524947436706e+00 7.088980916693756740e+00 6.650727953966668160e+00 7.530100156230045805e+00
1.423661050931536387e+00 4.562365387145923989e+00 4.258645185221117124e+00 4.865353752236674545e+00
1.793700525984099681e+00 2.986069199768181193e+00 2.771654999094795624e+00 3.195811816354236168e+00
2.259921049894872969e+00 1.025027315434500874e+00 9.377061097867095407e-01 1.113111288300686397e+00
2.847322101863072330e+00 3.283123614564462667e-01 2.655901345302533745e-01 3.940689536387136371e-01
3.587401051968199361e+00 3.839788043614600355e-02 -1.164970056126368725e-02 9.091803397678233090e-02
4.519842099789745049e+00 -2.460570615980228748e-01 -2.840172682539482407e-01 -2.061355111587882538e-01
5.694644203726143772e+00 -3.916294243990814383e-01 -4.218045298384293096e-01 -3.599190150771740537e-01
7.174802103936398723e+00 -4.269438113732771933e-01 -4.531958754592255723e-01 -3.994605266446650260e-01


==> 2PCF_N_14.0_fg11_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.465187292555713583e+01 3.022905235432536486e+01 3.905459682551952483e+01
3.559152627328840968e-01 2.787601576167819317e+01 2.475954672271463508e+01 3.098332671856849174e+01
4.484251314960249202e-01 3.382275960170697715e+01 3.030188111958140595e+01 3.735569789746141112e+01
5.649802624737183532e-01 2.920341394025604842e+01 2.620304913326692642e+01 3.238012696899166798e+01
7.118305254657681935e-01 2.064907012275433473e+01 1.859048953058960407e+01 2.270765071491906184e+01
8.968502629920498403e-01 1.883949739212897256e+01 1.688932954039337986e+01 2.078966524386456172e+01
1.129960524947436706e+00 9.031247621890896582e+00 7.917021150216683623e+00 1.015086739176517661e+01
1.423661050931536387e+00 6.822376588975064493e+00 5.905891617053035780e+00 7.735400473415181999e+00
1.793700525984099681e+00 2.982538718493775054e+00 2.534722425452665018e+00 3.428250256416917718e+00
2.259921049894872969e+00 1.116885082170636423e+00 8.807462645985753014e-01 1.380960734064605511e+00
2.847322101863072330e+00 -5.064011379800947843e-03 -1.544590698107980442e-01 1.686461504180545301e-01
3.587401051968199361e+00 -3.845010259627589244e-01 -4.895192137557933254e-01 -2.598283237832218484e-01
4.519842099789745049e+00 -8.274677476381157026e-01 -8.765640155414498036e-01 -7.619193627865954443e-01
5.694644203726143772e+00 -8.237491605632950575e-01 -8.673402825506206781e-01 -7.677654472486612480e-01
7.174802103936398723e+00 -7.714542139463553827e-01 -8.177712414085445136e-01 -7.146426013512919839e-01


==> 2PCF_N_14.0_ks18q18_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.445736943403325370e+01 1.281510543443551597e+01 1.610145572288012517e+01
3.559152627328840968e-01 2.221660231198670843e+01 2.014857316528446418e+01 2.428516858361764719e+01
4.484251314960249202e-01 2.746594437885134710e+01 2.518207130577195230e+01 2.975923694729259950e+01
5.649802624737183532e-01 2.523610261267861787e+01 2.318832668849330503e+01 2.727941829949058317e+01
7.118305254657681935e-01 1.938667399871689057e+01 1.779819533824115751e+01 2.100571391344062633e+01
8.968502629920498403e-01 1.361389450573087068e+01 1.240986847417314465e+01 1.481128660799088692e+01
1.129960524947436706e+00 9.241715437893605056e+00 8.381529410845319106e+00 1.010898452663054137e+01
1.423661050931536387e+00 5.370928864981667772e+00 4.826574752526916257e+00 5.914531299303144252e+00
1.793700525984099681e+00 2.767910114835449242e+00 2.442060482207100591e+00 3.094096402450559058e+00
2.259921049894872969e+00 1.400064208880063887e+00 1.220519817789935457e+00 1.579452128212790463e+00
2.847322101863072330e+00 1.688467004400755478e-01 7.089194983584556908e-02 2.753767064012002663e-01
3.587401051968199361e+00 -3.547507481445577593e-02 -1.146550639296582963e-01 5.048866902311122118e-02
4.519842099789745049e+00 -1.655847347365581035e-01 -2.331784298964746371e-01 -9.227981572264065679e-02
5.694644203726143772e+00 -4.932884416034647446e-01 -5.415196067253755796e-01 -4.402319259923000994e-01
7.174802103936398723e+00 -4.166465233092602194e-01 -4.621443368186378686e-01 -3.674534496071415468e-01


==> 2PCF_N_14.0_ks18q18_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.058132010353753216e+01 2.690327515009093062e+01 3.427530204562122407e+01
3.559152627328840968e-01 3.782191544434858343e+01 3.375691016695657254e+01 4.189802764510557864e+01
4.484251314960249202e-01 4.508545517963026583e+01 4.051871545182783052e+01 4.962415006826400088e+01
5.649802624737183532e-01 3.083433050137609044e+01 2.774612577404823810e+01 3.392253522870394278e+01
7.118305254657681935e-01 2.265905036948950624e+01 2.046648437435854362e+01 2.486627629771130188e+01
8.968502629920498403e-01 1.638717248143477789e+01 1.465557757105685432e+01 1.812848134522191756e+01
1.129960524947436706e+00 8.822978605168101396e+00 7.750909237270771968e+00 9.899967533467897596e+00
1.423661050931536387e+00 5.442689771917319952e+00 4.716831841545061188e+00 6.167256712874698898e+00
1.793700525984099681e+00 2.542658730158730229e+00 2.145672593995173294e+00 2.899363916234031890e+00
2.259921049894872969e+00 9.481983180753672524e-01 7.335321752644761162e-01 1.187931672555357476e+00
2.847322101863072330e+00 2.245414924448574379e-01 6.947143553557322271e-02 4.006143067577707662e-01
3.587401051968199361e+00 -4.870119993239817591e-01 -5.745394729072401674e-01 -3.831034585664667702e-01
4.519842099789745049e+00 -6.857833249854475843e-01 -7.469975567872317868e-01 -6.112989368717636207e-01
5.694644203726143772e+00 -4.523192801881326108e-01 -5.266051465695509304e-01 -3.672020060850984535e-01
7.174802103936398723e+00 -7.709408131660695496e-01 -8.139618864997170133e-01 -7.189662119012114605e-01


==> 2PCF_z=0.5_N_13.25_fg11_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.388150739569677405e+01 1.336811094320680837e+01 1.440993566217934863e+01
3.559152627328840968e-01 1.799225984204138484e+01 1.743005820570429876e+01 1.855619614255985539e+01
4.484251314960249202e-01 2.174217730171366725e+01 2.114509162458794478e+01 2.233571358614925728e+01
5.649802624737183532e-01 2.047941472391595141e+01 1.993757511710624897e+01 2.102193728559865704e+01
7.118305254657681935e-01 1.660231653178119515e+01 1.617550124354293573e+01 1.703612293270348843e+01
8.968502629920498403e-01 1.200052225214997925e+01 1.167941891950997224e+01 1.232084107671734330e+01
1.129960524947436706e+00 7.699749730722533769e+00 7.474189187410488877e+00 7.924484393000634341e+00
1.423661050931536387e+00 4.634527550454493827e+00 4.485985879179831493e+00 4.785076813035264109e+00
1.793700525984099681e+00 2.507055783310251140e+00 2.418077126292345280e+00 2.597644357884169253e+00
2.259921049894872969e+00 1.036840476263035438e+00 9.904169924155232785e-01 1.084334420991361458e+00
2.847322101863072330e+00 1.667819924127715847e-01 1.353827779208409687e-01 1.990378789319535713e-01
3.587401051968199361e+00 -8.524869863273343285e-02 -1.101929584814687058e-01 -5.961470013037850624e-02
4.519842099789745049e+00 -3.431284336173812122e-01 -3.620688341094990825e-01 -3.236337997136433664e-01
5.694644203726143772e+00 -4.572450604196229840e-01 -4.726907989259312437e-01 -4.413533324277557623e-01
7.174802103936398723e+00 -5.299449244642359114e-01 -5.429082691466786681e-01 -5.166190024885310983e-01


==> 2PCF_z=0.5_N_13.25_fg11_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.218604359676872662e+01 2.909057855816512372e+01 3.507569870700133663e+01
3.559152627328840968e-01 3.440480855327447074e+01 3.158916235190254795e+01 3.721494383433905284e+01
4.484251314960249202e-01 3.812926163801429169e+01 3.548879307079872802e+01 4.076250968147846976e+01
5.649802624737183532e-01 3.271937197852002299e+01 3.046039068567883845e+01 3.496597303263965273e+01
7.118305254657681935e-01 2.464592185251159151e+01 2.287745181647807868e+01 2.635736723050594321e+01
8.968502629920498403e-01 1.588640989482751209e+01 1.468890209947359438e+01 1.708115448439032491e+01
1.129960524947436706e+00 8.187790559548171032e+00 7.448352850383301416e+00 8.928414644572406189e+00
1.423661050931536387e+00 5.831343757903831637e+00 5.264473373752239560e+00 6.398214142055422826e+00
1.793700525984099681e+00 2.013021753833070360e+00 1.765834177518960324e+00 2.262242135070528626e+00
2.259921049894872969e+00 6.124394896075386896e-01 4.616686075383045207e-01 7.780146831110377192e-01
2.847322101863072330e+00 -1.212542524313311443e-01 -2.205218854584406474e-01 -1.008427975068393323e-02
3.587401051968199361e+00 -2.685016669510368326e-01 -3.501004050577813942e-01 -1.772492410228515558e-01
4.519842099789745049e+00 -7.067197507789064748e-01 -7.528890793100144752e-01 -6.526391890593916667e-01
5.694644203726143772e+00 -7.297640105782235986e-01 -7.694561143917870716e-01 -6.837645513777828032e-01
7.174802103936398723e+00 -8.060895035123581964e-01 -8.366156553474893842e-01 -7.703326170489399605e-01


==> 2PCF_z=0.5_N_13.25_ks18q18_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.788400490903111972e+01 1.688038936927777911e+01 1.888531117329264220e+01
3.559152627328840968e-01 2.250676263845880598e+01 2.145743402993034010e+01 2.358942405363113082e+01
4.484251314960249202e-01 2.802457573123761847e+01 2.688289232179152322e+01 2.916752874142448704e+01
5.649802624737183532e-01 2.562031874984915802e+01 2.461560432576888502e+01 2.660484676380341185e+01
7.118305254657681935e-01 2.021981144519205742e+01 1.941201755666871875e+01 2.101580571316228330e+01
8.968502629920498403e-01 1.314775777905570031e+01 1.260433654434419637e+01 1.370442697288257783e+01
1.129960524947436706e+00 8.053746338233901625e+00 7.690077408173847218e+00 8.427865150998993471e+00
1.423661050931536387e+00 5.052914339967246704e+00 4.797003027470952752e+00 5.309373726859063503e+00
1.793700525984099681e+00 2.294158841183183029e+00 2.158188127820963587e+00 2.430058579834573074e+00
2.259921049894872969e+00 9.152142170787331832e-01 8.377046351408719005e-01 9.959263375820461839e-01
2.847322101863072330e+00 -2.857133262087474534e-02 -7.798552133259217811e-02 2.342300837393729296e-02
3.587401051968199361e+00 -2.517651422499621594e-01 -2.904312577654636351e-01 -2.110471087913972088e-01
4.519842099789745049e+00 -3.258498479408594717e-01 -3.588045362022883600e-01 -2.912432735434210551e-01
5.694644203726143772e+00 -5.465899192648095983e-01 -5.708792495111065790e-01 -5.209630455733318399e-01
7.174802103936398723e+00 -5.921438314915289380e-01 -6.128369784442319057e-01 -5.703730558232518177e-01


==> 2PCF_z=0.5_N_13.25_ks18q18_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.331110227140990077e+01 3.065351495897133915e+01 3.615354427325602416e+01
3.559152627328840968e-01 4.008778269580174225e+01 3.724011877264069881e+01 4.293544661896278569e+01
4.484251314960249202e-01 3.722326673496772997e+01 3.470380610343476491e+01 3.974272736650069504e+01
5.649802624737183532e-01 3.011964159520174178e+01 2.814011795581733821e+01 3.216766449213785251e+01
7.118305254657681935e-01 1.999430611152506287e+01 1.858528342845215775e+01 2.141239186762176416e+01
8.968502629920498403e-01 1.383379470644608666e+01 1.278976539608362373e+01 1.488337459766647086e+01
1.129960524947436706e+00 7.017878842549757579e+00 6.370884011861960516e+00 7.668134358387031391e+00
1.423661050931536387e+00 4.217994508835365863e+00 3.808103380585197151e+00 4.627885637085535464e+00
1.793700525984099681e+00 1.999301624932377841e+00 1.756342870345756868e+00 2.242437824011473957e+00
2.259921049894872969e+00 6.132798888699737550e-01 4.719926409585977201e-01 7.675190937952010017e-01
2.847322101863072330e+00 -1.045916458758896495e-01 -1.987841122415034967e-01 7.275922808180901313e-05
3.587401051968199361e+00 -4.287939681361222499e-01 -4.959430925881341823e-01 -3.532449002468809329e-01
4.519842099789745049e+00 -6.165704495994922540e-01 -6.659242910206913946e-01 -5.604142624956464092e-01
5.694644203726143772e+00 -5.321427759990309259e-01 -5.813590086069215790e-01 -4.774548810312008174e-01
7.174802103936398723e+00 -8.130588823764671735e-01 -8.411291095166623100e-01 -7.804200270526276961e-01


==> 2PCF_z=0.5_N_13.5_fg11_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.369605865984001269e+01 1.315093968368898558e+01 1.424173128380952846e+01
3.559152627328840968e-01 1.781900152977447149e+01 1.722116112836032897e+01 1.841514336608429758e+01
4.484251314960249202e-01 2.106984571993021760e+01 2.044618274585892337e+01 2.170247016067331813e+01
5.649802624737183532e-01 2.000468176401143339e+01 1.943543065602688102e+01 2.057767592018389635e+01
7.118305254657681935e-01 1.635595351606601611e+01 1.589911479148087459e+01 1.681436339812344016e+01
8.968502629920498403e-01 1.164588215136636151e+01 1.130506649048698620e+01 1.198583880154036230e+01
1.129960524947436706e+00 7.634800470150691964e+00 7.394944046589737141e+00 7.875045684184097894e+00
1.423661050931536387e+00 4.636760165276546886e+00 4.473932146881701932e+00 4.797717288644072653e+00
1.793700525984099681e+00 2.504839286546112209e+00 2.408695941929650530e+00 2.603167410698594697e+00
2.259921049894872969e+00 1.045806362836087189e+00 9.967755351453386758e-01 1.096026751435289270e+00
2.847322101863072330e+00 1.820236589756552004e-01 1.486814139235106413e-01 2.163200587983600265e-01
3.587401051968199361e+00 -5.180426841546426076e-02 -7.863631673653181942e-02 -2.420187544577956373e-02
4.519842099789745049e+00 -3.232138401717619125e-01 -3.434662033912307955e-01 -3.023461048993195677e-01
5.694644203726143772e+00 -4.408563601145141231e-01 -4.573968411262567813e-01 -4.238191331538657680e-01
7.174802103936398723e+00 -5.224112988559856952e-01 -5.361593619258223642e-01 -5.082616177760822529e-01


==> 2PCF_z=0.5_N_13.5_fg11_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.312826384142173453e+01 2.997078000273307552e+01 3.627013335129525728e+01
3.559152627328840968e-01 3.330338176674811024e+01 3.048240995516038510e+01 3.614191743851302618e+01
4.484251314960249202e-01 3.921193517226575409e+01 3.637678145719571887e+01 4.203906521674686303e+01
5.649802624737183532e-01 3.050519144937749516e+01 2.830420787463221544e+01 3.269343833532621346e+01
7.118305254657681935e-01 2.377403499905237538e+01 2.203095870364804654e+01 2.551711129445670068e+01
8.968502629920498403e-01 1.555666987780763577e+01 1.430690634423085861e+01 1.681223658685889788e+01
1.129960524947436706e+00 8.077210460772105804e+00 7.338834428854912773e+00 8.864895064815106807e+00
1.423661050931536387e+00 5.982723308668076889e+00 5.362878150787308229e+00 6.601695873502437806e+00
1.793700525984099681e+00 2.136052904151063636e+00 1.860398470747455679e+00 2.411457275736057948e+00
2.259921049894872969e+00 7.060982236154649261e-01 5.451559591765120505e-01 8.829907889297312629e-01
2.847322101863072330e+00 -1.303350677758260412e-01 -2.325700504403438451e-01 -1.531111610097068976e-02
3.587401051968199361e+00 -2.631842087289119059e-01 -3.486287384613263596e-01 -1.672051962600769048e-01
4.519842099789745049e+00 -7.453541054838039859e-01 -7.901257558525234259e-01 -6.919216644634018643e-01
5.694644203726143772e+00 -7.161051606621227084e-01 -7.587335172561577856e-01 -6.665387372549740341e-01
7.174802103936398723e+00 -8.173716958282875034e-01 -8.476626945222917042e-01 -7.815851681905283677e-01


==> 2PCF_z=0.5_N_13.5_ks18q18_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.789810698493380414e+01 1.682474928621577348e+01 1.897009796469227894e+01
3.559152627328840968e-01 2.273328026142401370e+01 2.159003846082695333e+01 2.387343211628951423e+01
4.484251314960249202e-01 2.768864454963373944e+01 2.646931778329580709e+01 2.890363927905388408e+01
5.649802624737183532e-01 2.547874840999473989e+01 2.441708905831694665e+01 2.654804866063522795e+01
7.118305254657681935e-01 1.925727103127722017e+01 1.841192501396584191e+01 2.008968710473580188e+01
8.968502629920498403e-01 1.293343289541278729e+01 1.234212574807388130e+01 1.352474004275169506e+01
1.129960524947436706e+00 7.994906202208373003e+00 7.596617680007117457e+00 8.395023212246199407e+00
1.423661050931536387e+00 5.143024638888435973e+00 4.863540590262955376e+00 5.421641091196446105e+00
1.793700525984099681e+00 2.311523660321570528e+00 2.164699671454405117e+00 2.463745457752638757e+00
2.259921049894872969e+00 9.305823444678109624e-01 8.484509210718744754e-01 1.016284836653873924e+00
2.847322101863072330e+00 -4.830281809811975968e-02 -1.000335097694948772e-01 6.319518160905035487e-03
3.587401051968199361e+00 -2.558111421911607453e-01 -2.966259835445639315e-01 -2.126937374535911029e-01
4.519842099789745049e+00 -3.026959274343180573e-01 -3.383511350142621721e-01 -2.651690166584003139e-01
5.694644203726143772e+00 -5.062803450903820002e-01 -5.332771567659251311e-01 -4.777652054355837619e-01
7.174802103936398723e+00 -5.689393934000985809e-01 -5.916436867611227779e-01 -5.450064144907089680e-01


==> 2PCF_z=0.5_N_13.5_ks18q18_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.284044511691603674e+01 3.006503261704988361e+01 3.559713253876363837e+01
3.559152627328840968e-01 4.041495980421510836e+01 3.747361062575610902e+01 4.348668758946633517e+01
4.484251314960249202e-01 3.562197464841190708e+01 3.311749128199723913e+01 3.811438691207219165e+01
5.649802624737183532e-01 3.003696519667612463e+01 2.791245092823128005e+01 3.207716967852158518e+01
7.118305254657681935e-01 1.963484506405251295e+01 1.815353976073643949e+01 2.111928774256797681e+01
8.968502629920498403e-01 1.516435982368223989e+01 1.403116045647764309e+01 1.635614269568834445e+01
1.129960524947436706e+00 7.381646893846289359e+00 6.721282642568991328e+00 8.078248168955887820e+00
1.423661050931536387e+00 4.216975453540555918e+00 3.790103743596634711e+00 4.644349581287529283e+00
1.793700525984099681e+00 1.991488313335892713e+00 1.738867495845130451e+00 2.244485833146270259e+00
2.259921049894872969e+00 6.852570684710426185e-01 5.365206345335966631e-01 8.477392269910268841e-01
2.847322101863072330e+00 -1.060523227399760016e-01 -2.033787832505388193e-01 2.495519889786024237e-03
3.587401051968199361e+00 -4.342365341459092365e-01 -5.036885096573950893e-01 -3.556857619130759929e-01
4.519842099789745049e+00 -6.171441455142285815e-01 -6.681435690509784919e-01 -5.588518599986633806e-01
5.694644203726143772e+00 -5.149086734037355839e-01 -5.665122810454992219e-01 -4.574996175223061678e-01
7.174802103936398723e+00 -8.219230480168442377e-01 -8.499566210984418335e-01 -7.890858500871328340e-01


==> 2PCF_z=0.5_N_13.75_fg11_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.306949292034208199e+01 1.242660654936671527e+01 1.371023630648619296e+01
3.559152627328840968e-01 1.647029116040351937e+01 1.576554780298005198e+01 1.717308899727124682e+01
4.484251314960249202e-01 2.108680346584298704e+01 2.029816434276695603e+01 2.187938578445622895e+01
5.649802624737183532e-01 1.944336256087371950e+01 1.873975777991302394e+01 2.015070227238689426e+01
7.118305254657681935e-01 1.596690361414079717e+01 1.539070026921137746e+01 1.653798697336337398e+01
8.968502629920498403e-01 1.128382315467039021e+01 1.086959722167644671e+01 1.169896804427092363e+01
1.129960524947436706e+00 7.304014468243261504e+00 7.009206988725125598e+00 7.591679686616861211e+00
1.423661050931536387e+00 4.808435456949432307e+00 4.603957224554092065e+00 5.016561241380380842e+00
1.793700525984099681e+00 2.621814330284827133e+00 2.496019668052980478e+00 2.747499806092986496e+00
2.259921049894872969e+00 1.009597041236686810e+00 9.513604656707503882e-01 1.069546429322585368e+00
2.847322101863072330e+00 1.777510609063415181e-01 1.378822194362929743e-01 2.189930869992589013e-01
3.587401051968199361e+00 -5.174201486385132664e-02 -8.380539727693436802e-02 -1.857557357079142601e-02
4.519842099789745049e+00 -3.090918037781990035e-01 -3.336325514960086780e-01 -2.836634014899013234e-01
5.694644203726143772e+00 -4.650721488443217977e-01 -4.843921782778717322e-01 -4.450413265150366948e-01
7.174802103936398723e+00 -5.212349950351955474e-01 -5.377871319021647611e-01 -5.041004032285492098e-01


==> 2PCF_z=0.5_N_13.75_fg11_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.118876172607880193e+01 2.798788534077693768e+01 3.438963811138067683e+01
3.559152627328840968e-01 3.317773766084117426e+01 3.003383401887973747e+01 3.632164130280261816e+01
4.484251314960249202e-01 3.746101162219675729e+01 3.425700301531688297e+01 4.067412667515936420e+01
5.649802624737183532e-01 2.836635174501627787e+01 2.599281470208162048e+01 3.076097060799401461e+01
7.118305254657681935e-01 2.584994773519163758e+01 2.372362103770305097e+01 2.798924646863093102e+01
8.968502629920498403e-01 1.591273921200750507e+01 1.453391091752969899e+01 1.736287027343189138e+01
1.129960524947436706e+00 9.268577504269099876e+00 8.306960292870645191e+00 1.023388646850457029e+01
1.423661050931536387e+00 6.233722670294432611e+00 5.543991030085008376e+00 6.921063856884955179e+00
1.793700525984099681e+00 2.310938761186172918e+00 1.979527924124817151e+00 2.642684942471521747e+00
2.259921049894872969e+00 8.839291158536586313e-01 6.977307356177766540e-01 1.089508994587191637e+00
2.847322101863072330e+00 -1.461100915108787257e-01 -2.578882341358976760e-01 -1.864459454198241772e-02
3.587401051968199361e+00 -3.886335196547158199e-01 -4.731270515396028831e-01 -2.915687529846558990e-01
4.519842099789745049e+00 -8.099815398689820256e-01 -8.521062438141492335e-01 -7.572936642220244874e-01
5.694644203726143772e+00 -7.072105562989361438e-01 -7.544894998880056214e-01 -6.516020664750186153e-01
7.174802103936398723e+00 -8.158206702170895941e-01 -8.492531261252673769e-01 -7.756886237099065440e-01


==> 2PCF_z=0.5_N_13.75_ks18q18_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.702235838878989682e+01 1.573982249844355863e+01 1.829902197601235159e+01
3.559152627328840968e-01 2.365406246649589050e+01 2.218607504896397131e+01 2.512717061342265623e+01
4.484251314960249202e-01 2.692135800114438382e+01 2.540276775383669161e+01 2.844209681694058034e+01
5.649802624737183532e-01 2.646980866497593254e+01 2.504815339669924157e+01 2.788036569527852038e+01
7.118305254657681935e-01 1.932236808812603357e+01 1.824260779950738254e+01 2.039594500628444962e+01
8.968502629920498403e-01 1.297494440027570661e+01 1.224523928521218252e+01 1.372433675077757265e+01
1.129960524947436706e+00 8.105805975904242899e+00 7.600200547512199201e+00 8.609572959038011675e+00
1.423661050931536387e+00 5.156790087317849824e+00 4.811116724562010560e+00 5.514098096153542627e+00
1.793700525984099681e+00 2.507455167901717186e+00 2.312873553482687417e+00 2.710357078216520499e+00
2.259921049894872969e+00 9.960121120099130199e-01 8.936821462416806305e-01 1.103728324677778705e+00
2.847322101863072330e+00 -2.131106175474961617e-02 -8.578559156141463138e-02 4.755807438578862900e-02
3.587401051968199361e+00 -1.824763480986595354e-01 -2.352011838849563663e-01 -1.262359123479600553e-01
4.519842099789745049e+00 -1.862865588709695652e-01 -2.333889034293683551e-01 -1.363751172482025042e-01
5.694644203726143772e+00 -4.522374065347760652e-01 -4.868516587717253152e-01 -4.153632630552348548e-01
7.174802103936398723e+00 -5.083517646019686254e-01 -5.378159070975090383e-01 -4.770664363593758450e-01


==> 2PCF_z=0.5_N_13.75_ks18q18_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 2.823221649484536044e+01 2.553171323759270805e+01 3.093271975209801639e+01
3.559152627328840968e-01 4.148326080819290240e+01 3.799375440842547391e+01 4.496443124141971737e+01
4.484251314960249202e-01 3.507349926575277266e+01 3.221764233482347350e+01 3.794394319387700421e+01
5.649802624737183532e-01 2.969308950493606858e+01 2.735443798995400400e+01 3.202543705747493163e+01
7.118305254657681935e-01 1.980367055624787653e+01 1.815390126485711875e+01 2.145280051131024734e+01
8.968502629920498403e-01 1.452231136851043480e+01 1.327854604395914606e+01 1.576030645804508801e+01
1.129960524947436706e+00 7.760512770422463902e+00 6.964078974634130503e+00 8.556946566210797300e+00
1.423661050931536387e+00 4.547867174660091827e+00 4.058133904845158568e+00 5.036164475750552150e+00
1.793700525984099681e+00 2.210616410081406524e+00 1.924347507759430531e+00 2.497173376607374262e+00
2.259921049894872969e+00 8.568140966081778664e-01 6.846918924317175748e-01 1.045683850478550170e+00
2.847322101863072330e+00 -7.839317454674721297e-02 -1.867342773468166905e-01 4.350073542503740676e-02
3.587401051968199361e+00 -4.725735306324332363e-01 -5.469001077351361984e-01 -3.869533977568747618e-01
4.519842099789745049e+00 -6.761032269264304340e-01 -7.284053081396517637e-01 -6.145866292588901825e-01
5.694644203726143772e+00 -5.656065835615802229e-01 -6.197543250366801537e-01 -5.042479698151914880e-01
7.174802103936398723e+00 -8.221783237648414566e-01 -8.534427976394586279e-01 -7.848659365157321099e-01


==> 2PCF_z=0.5_N_14.0_fg11_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.213244676234240060e+01 1.121969545052371409e+01 1.305267816684951754e+01
3.559152627328840968e-01 1.666977208112905728e+01 1.556576070660040045e+01 1.776820644707521168e+01
4.484251314960249202e-01 2.012376994363237159e+01 1.894446551604406181e+01 2.131133333788208617e+01
5.649802624737183532e-01 1.966862511663713065e+01 1.854368786967465255e+01 2.080434099601765041e+01
7.118305254657681935e-01 1.546937995605235727e+01 1.457008083728036141e+01 1.634563735296914899e+01
8.968502629920498403e-01 1.094939239713577805e+01 1.030829366253924917e+01 1.158251716142802223e+01
1.129960524947436706e+00 7.428531851964020660e+00 6.971411699007513008e+00 7.889128122384223119e+00
1.423661050931536387e+00 4.627612397814263367e+00 4.319300346662586776e+00 4.942813893610182419e+00
1.793700525984099681e+00 2.781326627559355114e+00 2.580790439466059905e+00 2.981862815652650323e+00
2.259921049894872969e+00 1.017376033882639863e+00 9.304506289933665020e-01 1.105127193817627695e+00
2.847322101863072330e+00 3.558034215934318123e-01 2.917830809385804081e-01 4.229209274301533039e-01
3.587401051968199361e+00 2.993504669902735671e-02 -1.970465176616054137e-02 8.202716650073171856e-02
4.519842099789745049e+00 -2.587462071413493270e-01 -2.960675291250040031e-01 -2.194965515339867279e-01
5.694644203726143772e+00 -3.925719238592609850e-01 -4.227002814417464283e-01 -3.609106409166799034e-01
7.174802103936398723e+00 -4.042084770420335538e-01 -4.315020610796458378e-01 -3.756348251221636181e-01


==> 2PCF_z=0.5_N_14.0_fg11_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 3.414113323850165926e+01 2.977343227829269168e+01 3.847896466261752835e+01
3.559152627328840968e-01 3.830514348935401614e+01 3.401000368678831620e+01 4.257497864396576404e+01
4.484251314960249202e-01 3.128485416109178630e+01 2.803920701530243775e+01 3.455269689906977959e+01
5.649802624737183532e-01 2.546286888392151582e+01 2.269304794798503977e+01 2.806969827868777401e+01
7.118305254657681935e-01 1.945506998745865346e+01 1.752269387652966159e+01 2.139461638142705624e+01
8.968502629920498403e-01 1.593447082459562125e+01 1.428501637845269912e+01 1.757827007731900792e+01
1.129960524947436706e+00 8.649288476809084969e+00 7.579618029956801450e+00 9.716390895598664201e+00
1.423661050931536387e+00 5.861695608219937625e+00 5.074263858469225674e+00 6.645898066380990343e+00
1.793700525984099681e+00 2.629799929799929714e+00 2.236259437382600801e+00 3.066904558728444030e+00
2.259921049894872969e+00 1.038841555200018973e+00 8.114085036297180586e-01 1.293181489536879170e+00
2.847322101863072330e+00 1.577313263307900115e-02 -1.367507364781472834e-01 1.931213411990513329e-01
3.587401051968199361e+00 -4.219276214677338821e-01 -5.205599769507414099e-01 -3.048358820384343693e-01
4.519842099789745049e+00 -8.255012832649093468e-01 -8.751571338570893754e-01 -7.592058000490706782e-01
5.694644203726143772e+00 -8.248780735622840421e-01 -8.681899878907451962e-01 -7.692529443082682938e-01
7.174802103936398723e+00 -7.875777354401712893e-01 -8.306271743779281014e-01 -7.347740867309956458e-01


==> 2PCF_z=0.5_N_14.0_ks18q18_AGN_WIND.txt <==
# # Col1: x, Col2: 2PCF mean, Col3: 2PCF lower lim, Col4: 2PCF upper lim
2.824901312368591766e-01 1.597197387008997538e+01 1.415966536074271609e+01 1.778830037163319133e+01
3.559152627328840968e-01 2.234484943395775502e+01 2.025469949769970057e+01 2.442819816585755888e+01
4.484251314960249202e-01 2.826882438430417466e+01 2.582306460945167004e+01 3.062023253911464948e+01
5.649802624737183532e-01 2.353719389429430464e+01 2.163558242434035250e+01 2.544711238366525308e+01
7.118305254657681935e-01 1.949928876601845928e+01 1.783781789796874051e+01 2.113752700816363728e+01
8.968502629920498403e-01 1.353373077594632612e+01 1.234119863880154888e+01 1.471971360988778699e+01
1.129960524947436706e+00 9.517402615636488150e+00 8.627195897654630130e+00 1.040615043658415395e+01
1.423661050931536387e+00 5.732359163535270419e+00 5.149759385145127766e+00 6.313344941448520764e+00
1.793700525984099681e+00 2.816029942507809025e+00 2.485196091018444964e+00 3.148576309972174858e+00
2.259921049894872969e+00 1.186973455338843131e+00 1.034755846369728616e+00 1.343796913936302406e+00
2.847322101863072330e+00 2.102266389096194565e-01 1.088040583912728287e-01 3.205280591119543665e-01
3.587401051968199361e+00 1.816660866636166105e-02 -6.541694515020435308e-02 1.089111931202286776e-01
4.519842099789745049e+00 -2.034278751745500768e-01 -2.679560011806569886e-01 -1.334475457990587088e-01
5.694644203726143772e+00 -5.105536572865858602e-01 -5.571414388016313612e-01 -4.593049397614177298e-01
7.174802103936398723e+00 -4.448430671250778179e-01 -4.881417318449109422e-01 -3.980277535863941951e-01


==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
